Generating Synthetic Genotypes using Diffusion Models

In this paper, we introduce the first diffusion model designed to generate complete synthetic human genotypes, which, by standard protocols, one can straightforwardly expand into full-length, DNA-level genomes. The synthetic genotypes mimic real human genotypes without just reproducing known genotypes, in terms of approved metrics. When training biomedically relevant classifiers with synthetic genotypes, accuracy is near-identical to the accuracy achieved when training classifiers with real data. We further demonstrate that augmenting small amounts of real with synthetically generated genotypes drastically improves performance rates. This addresses a significant challenge in translational human genetics: real human genotypes, although emerging in large volumes from genome wide association studies, are sensitive private data, which limits their public availability. Therefore, the integration of additional, insensitive data when striving for rapid sharing of biomedical knowledge of public interest appears imperative.

==> manifest.txt <==
%%
%% Copyright 2022 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'oup-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

oup-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls



==> readme.txt <==
This is OUP's new document class file for typesetting journal articles,
"oup-authoring-template.cls".  

oup-authoring-template.cls is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

The file manifest.txt provides a list of the files in the oup-authoring-template
bundle.  The following are the main files available:
- oup-authoring-template.tex, Sample template file to start with a new article
- oup-authoring-template.pdf, Sample pdf using the option contemporary, large layout. Please modify the options appropriately in the tex file to get different layouts. 
- oup-authoring-template.cls is the class file 

The documentation file is oup-authoring-template-doc.tex in the doc directory.  To
compile it:
latex oup-authoring-template-doc.tex

Also, oup-authoring-template-doc.pdf is available in the doc directory. 

Copyright 2022 OXFORD UNIVERSITY PRESS. 

Documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. 
